A statistical mechanics framework for the large-scale structure of turbulent von K{\'a}rm{\'a}n flows

In the present paper, recent experimental results on large scale coherent steady states observed in experimental von K{\'a}rm{\'a}n flows are revisited from a statistical mechanics perspective. The latter is rooted on two levels of description. We first argue that the coherent steady states may be described as the equilibrium states of well-chosen lattice models, that can be used to define global properties of von K{\'a}rm{\'a}n flows, such as their temperatures. The equilibrium description is then enlarged, in order to reinterpret a series of results about the stability of those steady states, their susceptibility to symmetry breaking, in the light of a deep analogy with the statistical theory of Ferromagnetism. We call this analogy "Ferro-Turbulence"

==> RefereeReport.txt <==
REFEREE REPORT(S):
Referee: 1

COMMENTS TO THE AUTHOR(S)
1. The claim that there is no anomaly in 2d turbulence seems erroneous. The anomaly is essentially the third structure function which is proportional to the energy flux exactly like in 3d turbulence. The same is true for the Lagrnagian anomaly which is time derivative of the second structure function. Anomaly here means finite effect of time irreversibility at a given scale when the symmetry breaking factor  and its scale go to zero (viscous scale in 3d, force scale in 2d). Irreversibility and breakdown of detailed balance are quite similar in the energy cascades in 2 and 3 dimensions (see Xu et al PNAS 2014) so I don't see any reason equilibrium statistics must apply in either case.

2. Hard to reconcile the statement that VK turbulence is fully developed and yet is described by small number of degrees of freedom (p.3). Then what is the meaning of "fully developed"?

3 In what sense it is enough to consider linear functions in (3)?

Referee: 2

COMMENTS TO THE AUTHOR(S)
In the present manuscript the authors study the large-scale topology of the velocity field in the VK flow. As discussed already in previous publications, the time-averaged velocity shows a remarkable organization on large scales, which the authors seek to explain a statistical mechanics approach.

Their approach is based on a Ginzburg-Landau type theory for meta-stable and equilibrium states of the Euler equation, which then is carried over to mean field observations in an ad hoc manner. Furthermore, a number of analogies to ferro-magnetism in the framework of the Curie-Weiss model are demonstrated rather convincingly.

The first half of the paper is written very well and structured clearly. However, starting with sec. 3.3.3. the paper appears increasingly confusing to me, which I mainly account to the fact that prior publications are summarized here in a very condensed and non-self-contained manner. A wealth of prior observations are summarized and discussed here on a very general level of the stat mech analogy. My confusion culminates in the technical part of sec. 4.2 which I consider largely incomprehensible.

Still, I think that the paper makes an interesting and valuable contribution in terms of modeling a complex system out of equilibrium with equilibrium stat mech tools, which certainly deserves publication. Before recommending it for publication, I would like to ask the authors to address the following points in a revision:

* In order to improve the presentation of the second half of the paper the authors might want to try to adapt the view of a reader who is not entirely familiar with the body of literature summarized in this article. Making it more self-contained by focusing on the central ideas (and perhaps leaving out material) certainly would be beneficial.

* The free energy functional in the Ginzburg-Landau-type of theory appears to be based on a phenomenological ansatz. Could the authors please expand a little bit on how they justify it (beyond being simple)?

* I also wonder why the authors do not try to directly set up a GL-type of theory for the mean fields instead of an ad-hoc identification of equilibrium Euler fields with mean fields.

* Personally I think that the term "ferro-turbulence" could be misleading. Partly because it could suggest that turbulence in some ferro-magnetic medium is considered. More importantly, however, the stat mech approach does not describe the turbulent fluctuations in the VK flow but rather its coherent large-scale contribution.

Finally I would like to share a few thoughts on the general approach and would like to know about the authors' view on this: I wonder why the authors seek for an equilibrium stat mech description in the first place. For example, it is well-known that complex systems out of equilibrium undergo bifurcations not unlike equilibrium phase transitions. In that sense their observations do not appear entirely surprising. The initial statement that "Describing the complexity of turbulent flows with tools from statistical mechanics is a long-standing dream of theoreticians." in my opinion refers to the aim of developing a NON-equilibrium stat mech of turbulence rather than drawing analogies to equilibrium stat mech. The latter point, of course, is an interesting question in its own right, which makes the current work a valuable contribution. The "long-standing dream", however, has certainly not become true with the current work.

Minor issues:
* p9l55: It should read "AN abrupt change".
* p11l58 and eq. (3): The subscripts of C_g and H_f seem to be switched in the text compared to eq. (3).
* p20l60: It should read "higher THAN".

COMMENTS FROM EDITORIAL BOARD:
Associate Editor
Comments to the Author:
Dear Authors,

please accept my apologies for the lateness of the my decision. It was difficult for us to find referees for your manuscript. Now we have two reports. While one report is very negative on general grounds the second  supports publication after the manuscript has been amended.  At this point I can only recommend rejection of the manuscript, as in the current form it does not fulfill the stringent criteria of New Journal of Physics. I would like to encourage you, however,  to change the introduction as to  address diligently the worries of referee 1. In addition of course you should respond to the remarks of referee 2.. If you feel that you can address the critique of both referees adequately  and rewrite the manuscript accordingly,  I would be happy to have the new version reviewed again by the same referees.

With best regards Your Editor


Letter reference: DSRR01

